More Optimal Fractional-Order Stochastic Gradient Descent for Non-Convex Optimization Problems

Fractional-order stochastic gradient descent (FOSGD) leverages fractional exponents to capture long-memory effects in optimization. However, its utility is often limited by the difficulty of tuning and stabilizing these exponents. We propose 2SED Fractional-Order Stochastic Gradient Descent (2SEDFOSGD), which integrates the Two-Scale Effective Dimension (2SED) algorithm with FOSGD to adapt the fractional exponent in a data-driven manner. By tracking model sensitivity and effective dimensionality, 2SEDFOSGD dynamically modulates the exponent to mitigate oscillations and hasten convergence. Theoretically, for onoconvex optimization problems, this approach preserves the advantages of fractional memory without the sluggish or unstable behavior observed in na\"ive fractional SGD. Empirical evaluations in Gaussian and $\alpha$-stable noise scenarios using an autoregressive (AR) model highlight faster convergence and more robust parameter estimates compared to baseline methods, underscoring the potential of dimension-aware fractional techniques for advanced modeling and estimation tasks.

==> references.bib.txt <==
@article{zhou2025fractional,
  author    = {X. Zhou and Z. You and W. Sun and D. Zhao and S. Yan},
  title     = {Fractional-order stochastic gradient descent method with momentum and energy for deep neural networks},
  journal   = {Neural Networks},
  volume    = {181},
  pages     = {106810},
  month     = {Jan.},
  year      = {2025},
  doi       = {10.1016/j.neunet.2024.11.019}
}

@article{sheng2020fractional,
  author    = {D. Sheng and Y. Wei and Y. Chen and Y. Wang},
  title     = {Convolutional neural networks with fractional order gradient method},
  journal   = {Neurocomputing},
  volume    = {408},
  pages     = {42--50},
  month     = {Sep.},
  year      = {2020},
  doi       = {10.1016/j.neucom.2020.05.041}
}

@inproceedings{chen2009fractional,
  author    = {Y. Chen and I. Petras and D. Xue},
  title     = {Fractional order control---a tutorial},
  booktitle = {Proceedings of the 2009 American Control Conference},
  address   = {St. Louis, MO, USA},
  month     = {Jun.},
  year      = {2009},
  pages     = {1397--1411},
  publisher = {IEEE},
  doi       = {10.1109/ACC.2009.5160719}
}

@article{yin2014fractional,
  author    = {C. Yin and Y. Chen and S. Zhong},
  title     = {Fractional-order sliding mode based extremum seeking control of a class of nonlinear systems},
  journal   = {Automatica},
  volume    = {50},
  pages     = {3173--3181},
  year      = {2014},
  doi       = {10.1016/j.automatica.2014.10.018}
}

@inproceedings{chen2018fractional2,
  author    = {Y. Chen and Y. Wei and Y. Wang and Y. Chen},
  title     = {Fractional order gradient methods for a general class of convex functions},
  booktitle = {Proceedings of the 2018 Annual American Control Conference (ACC)},
  address   = {Milwaukee, WI, USA},
  month     = {Jun. 27--29},
  year      = {2018},
  pages     = {3763--3767},
  publisher = {IEEE},
  doi       = {10.23919/ACC.2018.8431083}
}

@article{liu2021quasi,
  author    = {J. Liu and R. Zhai and Y. Liu and W. Li and B. Wang and L. Huang},
  title     = {A quasi fractional order gradient descent method with adaptive stepsize and its application in system identification},
  journal   = {Applied Mathematics and Computation},
  volume    = {393},
  pages     = {125797},
  year      = {2021},
  doi       = {10.1016/j.amc.2020.125797}
}

@article{shin2023accelerating,
  author    = {Y. Shin and J. Darbon and G. E. Karniadakis},
  title     = {Accelerating gradient descent and Adam via fractional gradients},
  journal   = {Neural Networks},
  volume    = {161},
  pages     = {185--201},
  year      = {2023},
  doi       = {10.1016/j.neunet.2023.01.004}
}

@article{datres2024two,
  author    = {M. Datres and G. P. Leonardi and A. Figalli and D. Sutter},
  title     = {A Two-Scale Complexity Measure for Deep Learning Models},
  journal   = {arXiv preprint},
  year      = {2024},
  archivePrefix = {arXiv},
  eprint    = {2401.09184}
}

@book{monje2010fractional,
  author    = {C. Monje and Y. Chen and B. M. Vinagre and D. Xue and V. Feliu},
  title     = {Fractional-Order Systems and Controls},
  publisher = {Springer},
  year      = {2010}
}


